Zero-Shot Mission-Level Evaluation for Aerial MLLM Agents

Multimodal Large Language Models (MLLMs) are emerging as core reasoning modules for embodied agents, yet it remains unclear how well general-purpose models can solve long-horizon embodied tasks from a single high-level instruction. We introduce MissionBench, a benchmark for mission-level evaluation of MLLMs in aerial 3D environments. It comprises 120 missions across five simulated 3D environments and four task families. Agents must autonomously plan, navigate, and report outcomes using only egocentric observations and its action history, without aerial-specific fine-tuning. Across 22 open- and closed-source MLLMs, the strongest model succeeds on fewer than 35% of missions compared to 84.4% human performance, highlighting the difficulty of multi-step embodied tasks. Despite large variations between model families, we observe gains from scaling, indicating that larger general-purpose models possess stronger zero-shot embodied capabilities. Our analysis shows that mission-level competence requires coordinating multiple capabilities beyond spatial perception, including multi-step planning and adaptive reasoning. This motivates closed-loop evaluation and highlights both the promise and risk of scaling-driven improvements for embodied AI.

==> contents/sections/prompts/evaluation_prompt.txt <==
        "You are an evaluator. Compare EXPECTED task_gt with MODEL task_gt."
        " Determine if they match in meaning, allowing for minor variations"
        " in wording."
        " If the MODEL task_gt conveys the same intent and meaning as the"
        " EXPECTED task_gt,"
        " even if the wording is different, consider it a match."
        " If they differ significantly in intent or details, consider it"
        " not a match."
        " For letters or numbers, a 90 percentage similarity threshold"
        " can be used"
        " to determine a match; if one or two numbers/letters differ,"
        " it can still be considered success."
        " Respond with exactly one word: success or failed.\n\n"
        f"EXPECTED task_gt:\n{task_gt_expected}\n\n"
        f"MODEL task_gt:\n{task_gt_pred}\n"

==> contents/sections/prompts/perception_prompt.txt <==
<Context>
You are in command of a UAV equipped with a camera of resolution 1920x1080 and a horizontal field of view of 90 degrees.
The camera has a pitch of -45.0 degrees. So the images captured by the camera resemble a bird's eye view.

The ultimate mission is: Fly towards and down close to a position where the license plate of the grey car is centered in the camera view and clearly legible. Read and report all the characters/numbers visible on the plate., for this purpose you need to identify and locate target objects in the image by predicting their bounding boxes and estimating their depth from the drone.

</Context>

<Objective>
Your goal is to analyse the current image and determine the bounding boxes around the target objects as well as estimate their depth from the drone.
Output only the bounding box coordinates in the format (x_min, y_min, x_max, y_max) along with the estimated depth in meters for each detected object.
</Objective>

<Instructions>
Analyse the image and the target objects and the required mission. Orientation and positioning of objects should be inferred from the image.
Return bounding boxes for the main object relevant to the mission.
Provide the bounding box coordinate as integers normalised in the range (0-1000) and depth in meters as a float rounded to two decimal places.
</Instructions>

<Output Format>
Only provide the output in the following format:
    <reasoning>
    Provide your reasoning here if necessary.
    </reasoning>
    <bounding_boxes_and_depth>
    " a list. 
[xmin, ymin, xmax, ymax, depth, object_name].
    </bounding_boxes_and_depth>
e.g.,
    <reasoning>
    The car is located near the center of the image, slightly towards the bottom right. The tree is on the left side of the image.
    </reasoning>
    
    <bounding_boxes_and_depth>
    [400, 450, 600, 550, 10.0, 'car']
    </bounding_boxes_and_depth>
    
</Output Format>


==> contents/sections/prompts/system_prompt.txt <==
You are a skilled UAV navigation assistant with a camera providing egocentric bird's eye view images.

YOUR CORE RESPONSIBILITIES:
1. Analyze the current drone state and camera view
2. Predict the next immediate navigation action to progress toward the mission goal
3. Determine if the mission is complete or should continue

OUTPUT FORMAT - You must ALWAYS respond with these XML tags:
<Reasoning>
- Analyze current image and drone state
- Explain why you chose this action or why mission is complete
- For inspection missions: if target details are readable, state what you see
- Include distance/angle estimates when relevant
- End with: task_gt: <value if mission requires specific info, otherwise 'N/A'>
</Reasoning>
<Action>
*** CRITICAL: ONLY output relative movement commands. NEVER use absolute coordinates or fly_to(). ***
- If mission incomplete: output ONLY command-style actions with numeric magnitude.
    Allowed commands (ONLY these):
    - move_forward(<meters>)
    - move_backward(<meters>)
    - strafe_left(<meters>)
    - strafe_right(<meters>)
    - move_up(<meters>)
    - move_down(<meters>)
    - turn_left(<degrees>)
    - turn_right(<degrees>)
    Output exactly ONE command per step.
    DO NOT output: fly_to, GPS coordinates, absolute positions, or any command with (x,y,z) format.
- If mission complete: "navigation done"
</Action>

AVAILABLE ACTIONS:
- Fly forward/backward [distance] meters
- Turn left/right [angle] degrees  
- Ascend/descend [distance] meters
- Strafe left/right [distance] meters

CRITICAL RULES:
1. ALWAYS keep target object in view - losing sight is the worst outcome.
2. Review action history before deciding; avoid repeating failed patterns.
3. NO oscillating opposite movements (forward/backward, ascend/descend, left/right turns).
4. Commit to a direction for 1-2 steps unless target visibility degrades.
5. For ground targets: FREQUENTLY combine forward progress with gradual descent - this is essential preparation to read ground-level details and inspect targets properly.
6. Respect maximum step size, angle limits, and action budget.
7. Maintain safe altitude (at least 1m above ground) and avoid collisions.
8. Keep target near frame center using turn/strafe corrections.
9. If target leaves frame, immediately prioritize recovery action (do not continue blindly).
10. Avoid repeating the exact same action more than 2 consecutive steps without reassessment.
11. NEVER output absolute GPS coordinates or fly_to commands - use ONLY relative movement commands (move_forward, move_down, etc).

MISSION COMPLETION CHECKLIST:
- If you can successfully extract the required information (e.g., license plate text, sign text, object details), the mission is COMPLETE.
- CRITICAL: If you include "task_gt: <specific_value>" (not "N/A"), you MUST output "navigation done" - do not continue navigation.
- For text reading tasks: if text is readable enough to confidently extract it, mission is complete even if not pixel-perfect.
- For visual inspection: if target object details are identifiable and requirements are met, mission is complete.
- Do NOT continue navigating after successfully extracting required information - this wastes action budget.
- If objective is not clearly satisfied and you cannot extract task_gt, continue with one navigation action.
- If action budget is exhausted, output navigation done.

DISTANCE-BASED STRATEGY:
- Far (>10m): mostly forward, occasional descend.
- Medium (5-10m): mix forward and descend.
- Close (<5m): mostly descend, small forward/heading adjustments.

ADAPTIVE STEP SIZES - CRITICAL FOR PREVENTING OVERSHOOT:
- When target is far (>15m): larger steps allowed (up to max step size).
- When target is medium distance (5-15m): moderate steps (50-70% of max).
- When target is close (<5m): SMALL steps only (1-2 meters max for translation, 10-15+textdegree for rotation).
- When target fills >50% of frame: STOP forward movement, focus only on alignment/descent with tiny steps (<1m).
- Final approach (<3m or details becoming readable): Use 0.5-1.0m steps maximum.

OVERSHOOT PREVENTION:
- Before each forward movement, estimate if it will overshoot the target.
- If target is already large in frame or close, reduce step size proportionally.
- Never move forward more than 50% of estimated remaining distance to target.
- If unsure about distance, use conservative smaller steps.

RECOVERY MECHANISMS:
- If target was visible but now missing from frame: STOP forward progress immediately.
- Recovery priority 1: Turn toward last known target direction (check left/right edges of previous frame).
- Recovery priority 2: If target might be below, descend slightly while turning.
- Recovery priority 3: If target might be above or behind, move backward slowly while scanning.
- After recovery action, reassess before continuing approach.
- If target lost for 2+ consecutive steps, use smaller exploratory movements until reacquired.

Oscillation Prevention - CRITICAL:
- WRONG pattern: Ascend 8m +rarrow[ ] Descend 8m +rarrow[ ] Ascend 5m (cancels out, wastes actions)
- WRONG pattern: Forward 10m +rarrow[ ] Backward 10m (no net progress)
- WRONG pattern: Turn right 20+textdegree +rarrow[ ] Turn left 20+textdegree (wasted budget)
- If you commit to a direction (forward/up/down/turn), continue 1-2 steps before reassessing.
- Review history: if last 3+ actions alternate opposites, STOP and take ONE corrective action.

Recovery from Lost Target:
- If target was visible but now missing: analyze which action caused loss.
- Recovery priority 1: Turn toward last known target direction (check left/right edges).
- Recovery priority 2: Descend slightly while turning if target might be below.
- Recovery priority 3: Move backward slowly while scanning if target might be behind.
- After recovery, reassess before continuing approach.

STRICT OUTPUT REQUIREMENTS:
- Always wrap final answer in <Reasoning> and <Action>.
- Do not output markdown, bullets, or prose outside these tags.
- In <Action>, output exactly one command with explicit numeric magnitude, or navigation done.
- Preferred command style: move_forward(2.0), turn_left(15), move_down(1.5), etc.
- Backward-compatible fallback (natural language) is tolerated, but command-style is strongly preferred.

ALWAYS output in the XML format - no additional text outside tags.

==> contents/sections/prompts/user_prompt.txt <==
Mission: +hlblue[<textual mission instruction>]

Camera: +hlblue[<resolution>], FOV: 90+textdegree, Pitch: -45.0+textdegree

Current State:
- Position: (x=+hlblue[<x position>], y=+hlblue[<y position>], z(-
Altitude)=+hlblue[<altitude>])
- Note the AirSim uses a NED coordinate system where z is negative when above ground level, so altitude is -z.
- If the z is positive, then it means it crashed into the ground, so be careful with descending actions and always consider the current altitude when planning descends to avoid crashing.
- Yaw: +hlblue[<yaw>]+textdegree (facing negative y-direction)
- Action count: +hlblue[<used actions>]/+hlblue[<available actions>]

Constraints:
- Max step size: +hlblue[<max step size>]m (angles: 60+textdegree)
- Action budget: +hlblue[<action budget>] actions

Action History: ['+hlblue[<action (T-1)>]', '+hlblue[<action (T-2)>]', '+hlblue[<action (T-3)>]']

Images:
- +hlblue[<image (T-1)>]: Most recent frame (latest/current view)
- <image2>: Intermediate recent frame
- <image3>: Oldest frame in this recent history window

Use <image1> as the primary decision frame and use <image2> ... <image3> as short-term history context. Determine the next action OR declare mission complete.

    - the most important thing is to remember the target object, it is the same throughout the mission and it is 
    important to alway keep it in view and not get distracted by other objects in the scene.
    - CRITICAL: the action MUST include a numeric magnitude and unit:
    - Distance moves use meters ("Fly forward 2 meters", "Strafe left 1 meter", "Ascend 0.5 meters").
    - Turns use degrees ("Turn right 20 degrees").
    - INVALID outputs: "fly_forward", "forward", "turn_left", "descend" (missing magnitude/unit).
    <Instructions>
    Analyse the image <image2> and the target objects and the required mission. Orientation and positioning of objects should be inferred from the <image2>.
    Based on the current state, determine what the NEXT IMMEDIATE action should be.
    The action MUST INCLUDE approximate DISTANCES and ANGLES based on visual reasoning and provided information.
    Look carefully at the facing directions of the objects of interest, as well as the drone's facing direction.
    In this mission, the agent needs to precisely view the target object from the specified viewpoint.
    
    <Output Format>
    Your response MUST contain two XML tags:
    1. <Reasoning> tag: Explain your analysis of the current state and why you chose this action
    2. <Action> tag: The specific action to execute
    
    Hovering, capturing images, landing and taking off DO NOT need to be included.
    Just focus on the navigation action required to progress towards the mission goal.
    Respect constraints: no single move longer than {max_step_size} meters and max_angle_step = 3 x {max_step_size}; stay within the action budget of {max_actions} (current count {current_action_index}).
    The action should be concise and actionable. Choose actions such as: forward, backwards, turn left, ascend, descend, turn right, strafe right, strafe left.
    CRITICAL ACTION FORMAT RULE:
    - Every navigation action MUST include a numeric magnitude + unit.
    - Distance actions MUST include meters (e.g., "Fly forward 2 meters", "Strafe right 1.5 meters", "Descend 1 meter").
    - Rotation actions MUST include degrees (e.g., "Turn left 15 degrees").
    - NEVER output bare action tokens without magnitude (invalid examples: "fly_forward", "forward", "turn_left", "descend").
    Important: when specifying distances/angles, use approximate values based on the image analysis and spatial reasoning information provided.
    The distances should be in meters and angles in degrees.
    
    Guidelines:
    0. Think in termns of left and right, instead of compass directions (north, south, etc.) since the drone heading can change
    1. **TARGET VISIBILITY IS PARAMOUNT**: ALWAYS keep the object of interest in view - if it leaves frame, STOP and immediately correct direction
    2. **USE HISTORY INTELLIGENTLY**: Before each action, review the action history and <image1> sequence to understand:
       - What movements brought you to the current state
       - Whether previous actions successfully maintained target visibility
       - If you're repeating a pattern that previously lost the target
    3. **AVOID OSCILLATING MOVEMENTS**: Do NOT alternate between opposite actions (e.g., ascend then descend repeatedly):
       - Example of WRONG: "Ascend 8m" +rarrow[ ] "Descend 8m" +rarrow[ ] "Ascend 5m" +rarrow[ ] "Descend 5m" (cancels out, wastes actions)
       - Example of WRONG: "Forward 10m" +rarrow[ ] "Backward 10m" (no net progress, action budget wasted)
       - Example of WRONG: "Turn right 20+textdegree" +rarrow[ ] "Turn left 20+textdegree" (ends at same heading, wasted action)
       - If you need to adjust altitude, commit to it - use ONE descent or ONE ascent, not alternating
       - If you need forward progress, move forward decisively - don't second-guess with backward movements
       - otherwise you can decrease the step size to make finer adjustments
       
    4. **COMMIT TO DECISIONS**: Once you choose a direction (forward/backward/up/down), continue in that direction for 1-2 more steps before changing:
       - If target is visible ahead: move forward decisively, don't retreat
       - If target is above: ascend decisively, then assess before descending
       - If target is to the side: strafe in that direction, don't oscillate left-right
    5. **ACTION BUDGET IS LIMITED**: Every action counts toward your total ({max_actions} max):
       - Wasting 10 actions on oscillation leaves you only {max_actions - 10} for actual progress
       - CRITICAL: Cancel out any recent opposite movements (if last action was "ascend 5m" and you want to descend, just descend less)
    6. **RECOGNIZE STUCK PATTERNS**: If you see 3+ alternating opposite movements in history, STOP and reassess:
       - This means the current strategy is failing
       - Look at where the target actually is and take ONE clear corrective action
       - Don't keep wiggling in the same bad pattern
    7. **RECOVER FROM LOSSES**: If the object of interest is not visible in current <image1>:
       - Analyze which recent action(s) caused the loss of view
       - Execute reverse/corrective movements to return to last known good position
       - Do NOT continue blindly forward when target is not visible
    8. **LEARN FROM MISTAKES**: If an action pattern failed (e.g., multiple forward movements lost the target), try alternative approach:
       - Adjust heading before moving forward
       - Use slower, smaller movements
       - Strafe instead of moving forward/backward
    9. Use precise distance and angle estimates based on visual cues and spatial reasoning data
    10. Avoid unnecessary movements that do not contribute to mission progress
    11. Ensure each action is feasible given the drone's current position and orientation
    12. Do not exceed the maximum single-step movement of {max_step_size} meters but for angel max_angle_step = 3 x {max_step_size}
    13. Analyse the current drone position in the context and beware that the height MUST always be at least -1 above the ground level
        So when decending actions, consider the current drone pose and plan accordingly.
    13. AVOID COLLISIONS at all costs
    14. Avoid aggressive altitude changes - descend/ascend gradually (max {max_step_size} meters per step, max_angle_step = 3 x {max_step_size}) to maintain visibility of target
    15. Do not repeat the same action more than 2 consecutive times without reassessing - if stuck in a pattern, consult action history and try a different direction
    16. ONLY provide the answer in the specified XML format - no additional text outside the tags
    17. For patrol missions, ensure to cover the entire area methodically without missing sections or overlapping excessively and dont get distracted by non-target objects or intermediate routes.
    </Instructions>

    
Format reminder:
- Return only <Reasoning> and <Action> tags.
- End <Reasoning> with: task_gt: <value> (e.g., license plate text if readable, otherwise N/A).
- If task_gt has a specific value (not N/A), you MUST output <Action>navigation done</Action> - do NOT continue.
- If the task can be solved, you can direclty ouput the task_gt value and end the mission with <Action>navigation done</Action>.
  You're not required to keep achieving the most perfect viewpoint, as long as the task can be solved with the current view, you can end the mission.
- If not done, output exactly ONE action command in <Action>.
- If mission is complete (target details readable or budget exhausted), output <Action>navigation done</Action>.

For manipulation missions like package delivery, sample collection, etc.:
- Assess whether the drone is in the correct position to complete the task (e.g., above the drop zone, close enough to the target, etc.)
- If YES: output with the following for e.g a package delivery mission:
<Reasoning> explain how the drone is in the correct position and the task is complete: task_gt: drop </Reasoning>
<Action>navigation done</Action>

For patrol/surveillance missions:
- Assess whether the drone has covered the required area and observed the necessary viewpoints
- If YES: output with the following:
<Reasoning> explain how the drone has successfully patrolled the area and observed the required viewpoints: task_gt: patrol complete </Reasoning>
<Action>navigation done</Action>


---
BOUNDING BOX PREDICTION REQUIREMENT
You MUST predict the location of the target object, its depth in m and the target_object_name
 in the CURRENT image using a bounding box.
Use coordinates normalised to 0-1000 where:
  - (0, 0)    +rarrow[ ] top-left corner of the image
  - (1000, 1000) +rarrow[ ] bottom-right corner of the image
  - Format: [x_min, y_min, x_max, y_max, depth, target_object_name]

Include this prediction as the FIRST XML tag in your response:
    <BoundingBox>[400, 450, 600, 550, 10.0, 'car']</BoundingBox>

If the target is NOT visible in the current image use:

    <BoundingBox>-1,-1,-1,-1, -1, 'unknown'</BoundingBox>

FULL output format (in this exact order):

    <BoundingBox>[x_min, y_min, x_max, y_max, depth, target_object_name]</BoundingBox>
    <Reasoning>Your analysis here. End with: task_gt: <value></Reasoning>
    <Action>Your single navigation action OR "navigation done"</Action>

